Compositional Fuzzing Aided by Targeted Symbolic Execution

Guided fuzzing has, in recent years, been able to uncover many new vulnerabilities in real-world software due to its fast input mutation strategies guided by path-coverage. However, most fuzzers are unable to achieve high coverage in deeper parts of programs. Moreover, fuzzers heavily rely on the diversity of the seed inputs, often manually provided, to be able to produce meaningful results. In this paper, we present Wildfire, a novel open-source compositional fuzzing framework. Wildfire finds vulnerabilities by fuzzing isolated functions in a C-program and, then, using targeted symbolic execution it determines the feasibility of exploitation for these vulnerabilities. Based on our evaluation of 23 open-source programs (nearly 1 million LOC), we show that Wildfire, as a result of the increased coverage, finds more true-positives than baseline symbolic execution and fuzzing tools, as well as state-of-the-art coverage-guided tools, in only 10% of the analysis time taken by them. Additionally, Wildfire finds many other potential vulnerabilities whose feasibility can be determined compositionally to confirm if they are false-positives. Wildfire could also reproduce all of the known vulnerabilities and found several previously-unknown vulnerabilities in three open-source libraries.

==> figures/klee.json <==
{"klee-out-1": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_get_elt_at_filepos-xstrdup.bc", "callee": "xstrdup", "caller": "_bfd_get_elt_at_filepos", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-1", "phase": 2}, "klee-out-2": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_fopen-xstrdup.bc", "callee": "xstrdup", "caller": "bfd_fopen", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-2", "phase": 2}, "klee-out-3": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openstreamr-xstrdup.bc", "callee": "xstrdup", "caller": "bfd_openstreamr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-3", "phase": 2}, "klee-out-4": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openw-xstrdup.bc", "callee": "xstrdup", "caller": "bfd_openw", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-4", "phase": 2}, "klee-out-5": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-buildargv-xstrdup.bc", "callee": "xstrdup", "caller": "buildargv", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-5", "phase": 2}, "klee-out-6": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-xstrdup.bc", "callee": "xstrdup", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-6", "phase": 2}, "klee-out-7": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_type-d_source_name.bc", "callee": "d_source_name", "caller": "cplus_demangle_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-7", "phase": 2}, "klee-out-8": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_operator_name-d_source_name.bc", "callee": "d_source_name", "caller": "d_operator_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-8", "phase": 2}, "klee-out-9": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_substitution-d_source_name.bc", "callee": "d_source_name", "caller": "d_substitution", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-9", "phase": 2}, "klee-out-10": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_unqualified_name-d_source_name.bc", "callee": "d_source_name", "caller": "d_unqualified_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-10", "phase": 2}, "klee-out-11": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-main-print_version.bc", "callee": "print_version", "caller": "main", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-11", "phase": 2}, "klee-out-12": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-main-usage.bc", "callee": "usage", "caller": "main", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-12", "phase": 2}, "klee-out-13": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_type-d_substitution.bc", "callee": "d_substitution", "caller": "cplus_demangle_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-13", "phase": 2}, "klee-out-14": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_type-d_template_param.bc", "callee": "d_template_param", "caller": "cplus_demangle_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-14", "phase": 2}, "klee-out-15": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expression_1-d_template_param.bc", "callee": "d_template_param", "caller": "d_expression_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-15", "phase": 2}, "klee-out-16": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_name-d_substitution.bc", "callee": "d_substitution", "caller": "d_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-16", "phase": 2}, "klee-out-17": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_prefix-d_substitution.bc", "callee": "d_substitution", "caller": "d_prefix", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-17", "phase": 2}, "klee-out-18": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_prefix-d_template_param.bc", "callee": "d_template_param", "caller": "d_prefix", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-18", "phase": 2}, "klee-out-19": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_encoding-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_encoding", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-19", "phase": 2}, "klee-out-20": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expr_primary-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_expr_primary", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-20", "phase": 2}, "klee-out-21": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expression_1-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_expression_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-21", "phase": 2}, "klee-out-22": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_function_type-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_function_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-22", "phase": 2}, "klee-out-23": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_operator_name-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_operator_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-23", "phase": 2}, "klee-out-24": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_parmlist-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_parmlist", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-24", "phase": 2}, "klee-out-25": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_prefix-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_prefix", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-25", "phase": 2}, "klee-out-26": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_template_args_1-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_template_args_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-26", "phase": 2}, "klee-out-27": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_unqualified_name-cplus_demangle_type.bc", "callee": "cplus_demangle_type", "caller": "d_unqualified_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-27", "phase": 2}, "klee-out-28": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_mangled_name-d_encoding.bc", "callee": "d_encoding", "caller": "cplus_demangle_mangled_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-28", "phase": 2}, "klee-out-29": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expr_primary-d_encoding.bc", "callee": "d_encoding", "caller": "d_expr_primary", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-29", "phase": 2}, "klee-out-30": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_name-d_encoding.bc", "callee": "d_encoding", "caller": "d_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-30", "phase": 2}, "klee-out-31": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expression_1-d_expr_primary.bc", "callee": "d_expr_primary", "caller": "d_expression_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-31", "phase": 2}, "klee-out-32": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_template_args_1-d_expr_primary.bc", "callee": "d_expr_primary", "caller": "d_template_args_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-32", "phase": 2}, "klee-out-33": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_type-d_expression_1.bc", "callee": "d_expression_1", "caller": "cplus_demangle_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-33", "phase": 2}, "klee-out-34": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_template_args_1-d_expression_1.bc", "callee": "d_expression_1", "caller": "d_template_args_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-34", "phase": 2}, "klee-out-35": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_type-d_name.bc", "callee": "d_name", "caller": "cplus_demangle_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-35", "phase": 2}, "klee-out-36": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_encoding-d_name.bc", "callee": "d_name", "caller": "d_encoding", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-36", "phase": 2}, "klee-out-37": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expression_1-d_operator_name.bc", "callee": "d_operator_name", "caller": "d_expression_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-37", "phase": 2}, "klee-out-38": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_unqualified_name-d_operator_name.bc", "callee": "d_operator_name", "caller": "d_unqualified_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-38", "phase": 2}, "klee-out-39": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_encoding-d_parmlist.bc", "callee": "d_parmlist", "caller": "d_encoding", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-39", "phase": 2}, "klee-out-40": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_function_type-d_parmlist.bc", "callee": "d_parmlist", "caller": "d_function_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-40", "phase": 2}, "klee-out-41": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_unqualified_name-d_parmlist.bc", "callee": "d_parmlist", "caller": "d_unqualified_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-41", "phase": 2}, "klee-out-42": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_name-d_prefix.bc", "callee": "d_prefix", "caller": "d_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-42", "phase": 2}, "klee-out-43": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_type-d_template_args_1.bc", "callee": "d_template_args_1", "caller": "cplus_demangle_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-43", "phase": 2}, "klee-out-44": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expression_1-d_template_args_1.bc", "callee": "d_template_args_1", "caller": "d_expression_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-44", "phase": 2}, "klee-out-45": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_name-d_template_args_1.bc", "callee": "d_template_args_1", "caller": "d_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-45", "phase": 2}, "klee-out-46": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_prefix-d_template_args_1.bc", "callee": "d_template_args_1", "caller": "d_prefix", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-46", "phase": 2}, "klee-out-47": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_expression_1-d_unqualified_name.bc", "callee": "d_unqualified_name", "caller": "d_expression_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-47", "phase": 2}, "klee-out-48": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_name-d_unqualified_name.bc", "callee": "d_unqualified_name", "caller": "d_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-48", "phase": 2}, "klee-out-49": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_prefix-d_unqualified_name.bc", "callee": "d_unqualified_name", "caller": "d_prefix", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-49", "phase": 2}, "klee-out-50": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_comp_inner-d_find_pack.bc", "callee": "d_find_pack", "caller": "d_print_comp_inner", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-50", "phase": 2}, "klee-out-51": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-is_ctor_or_dtor-cplus_demangle_mangled_name.bc", "callee": "cplus_demangle_mangled_name", "caller": "is_ctor_or_dtor", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-51", "phase": 2}, "klee-out-52": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_comp_inner-d_maybe_print_fold_expression.bc", "callee": "d_maybe_print_fold_expression", "caller": "d_print_comp_inner", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-52", "phase": 2}, "klee-out-53": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_comp_inner-d_print_array_type.bc", "callee": "d_print_array_type", "caller": "d_print_comp_inner", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-53", "phase": 2}, "klee-out-54": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_mod_list-d_print_array_type.bc", "callee": "d_print_array_type", "caller": "d_print_mod_list", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-54", "phase": 2}, "klee-out-55": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_maybe_print_fold_expression-d_print_comp_inner.bc", "callee": "d_print_comp_inner", "caller": "d_maybe_print_fold_expression", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-55", "phase": 2}, "klee-out-56": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_array_type-d_print_comp_inner.bc", "callee": "d_print_comp_inner", "caller": "d_print_array_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-56", "phase": 2}, "klee-out-57": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_function_type-d_print_comp_inner.bc", "callee": "d_print_comp_inner", "caller": "d_print_function_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-57", "phase": 2}, "klee-out-58": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_mod-d_print_comp_inner.bc", "callee": "d_print_comp_inner", "caller": "d_print_mod", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-58", "phase": 2}, "klee-out-59": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_mod_list-d_print_comp_inner.bc", "callee": "d_print_comp_inner", "caller": "d_print_mod_list", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-59", "phase": 2}, "klee-out-60": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_comp_inner-d_print_function_type.bc", "callee": "d_print_function_type", "caller": "d_print_comp_inner", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-60", "phase": 2}, "klee-out-61": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_mod_list-d_print_function_type.bc", "callee": "d_print_function_type", "caller": "d_print_mod_list", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-61", "phase": 2}, "klee-out-62": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_comp_inner-d_print_mod.bc", "callee": "d_print_mod", "caller": "d_print_comp_inner", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-62", "phase": 2}, "klee-out-63": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_mod_list-d_print_mod.bc", "callee": "d_print_mod", "caller": "d_print_mod_list", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-63", "phase": 2}, "klee-out-64": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_array_type-d_print_mod_list.bc", "callee": "d_print_mod_list", "caller": "d_print_array_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-64", "phase": 2}, "klee-out-65": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-d_print_function_type-d_print_mod_list.bc", "callee": "d_print_mod_list", "caller": "d_print_function_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-65", "phase": 2}, "klee-out-66": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-ada_demangle.bc", "callee": "ada_demangle", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-66", "phase": 2}, "klee-out-67": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-java_demangle_v3.bc", "callee": "java_demangle_v3", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-67", "phase": 2}, "klee-out-68": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-rust_demangle_sym.bc", "callee": "rust_demangle_sym", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-68", "phase": 2}, "klee-out-69": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rust_demangle-rust_demangle_sym.bc", "callee": "rust_demangle_sym", "caller": "rust_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-69", "phase": 2}, "klee-out-70": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dlang_identifier-string_prepend.bc", "callee": "string_prepend", "caller": "dlang_identifier", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-70", "phase": 2}, "klee-out-71": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dlang_type-dlang_function_type.bc", "callee": "dlang_function_type", "caller": "dlang_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-71", "phase": 2}, "klee-out-72": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dlang_demangle-dlang_parse_mangle.bc", "callee": "dlang_parse_mangle", "caller": "dlang_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-72", "phase": 2}, "klee-out-73": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dlang_identifier-dlang_parse_mangle.bc", "callee": "dlang_parse_mangle", "caller": "dlang_identifier", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-73", "phase": 2}, "klee-out-74": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-dlang_demangle.bc", "callee": "dlang_demangle", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-74", "phase": 2}, "klee-out-75": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-squangle_mop_up.bc", "callee": "squangle_mop_up", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-75", "phase": 2}, "klee-out-76": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle_opname-squangle_mop_up.bc", "callee": "squangle_mop_up", "caller": "cplus_demangle_opname", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-76", "phase": 2}, "klee-out-77": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-internal_cplus_demangle-delete_non_B_K_work_stuff.bc", "callee": "delete_non_B_K_work_stuff", "caller": "internal_cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-77", "phase": 2}, "klee-out-78": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-internal_cplus_demangle-squangle_mop_up.bc", "callee": "squangle_mop_up", "caller": "internal_cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-78", "phase": 2}, "klee-out-79": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-work_stuff_copy_to_from-squangle_mop_up.bc", "callee": "squangle_mop_up", "caller": "work_stuff_copy_to_from", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-79", "phase": 2}, "klee-out-80": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_demangle-cplus_demangle.bc", "callee": "cplus_demangle", "caller": "bfd_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-80", "phase": 2}, "klee-out-81": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-demangle_it-cplus_demangle.bc", "callee": "cplus_demangle", "caller": "demangle_it", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-81", "phase": 2}, "klee-out-82": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-cplus_demangle-internal_cplus_demangle.bc", "callee": "internal_cplus_demangle", "caller": "cplus_demangle", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-82", "phase": 2}, "klee-out-83": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-main-demangle_it.bc", "callee": "demangle_it", "caller": "main", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-83", "phase": 2}, "klee-out-84": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-main-fatal.bc", "callee": "fatal", "caller": "main", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-84", "phase": 2}, "klee-out-85": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-set_default_bfd_target-fatal.bc", "callee": "fatal", "caller": "set_default_bfd_target", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-85", "phase": 2}, "klee-out-86": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_cache_lookup_worker-bfd_errmsg.bc", "callee": "bfd_errmsg", "caller": "bfd_cache_lookup_worker", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-86", "phase": 2}, "klee-out-87": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_nonfatal-bfd_errmsg.bc", "callee": "bfd_errmsg", "caller": "bfd_nonfatal", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-87", "phase": 2}, "klee-out-88": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_nonfatal_message-bfd_errmsg.bc", "callee": "bfd_errmsg", "caller": "bfd_nonfatal_message", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-88", "phase": 2}, "klee-out-89": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_perror-bfd_errmsg.bc", "callee": "bfd_errmsg", "caller": "bfd_perror", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-89", "phase": 2}, "klee-out-90": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-set_default_bfd_target-bfd_errmsg.bc", "callee": "bfd_errmsg", "caller": "set_default_bfd_target", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-90", "phase": 2}, "klee-out-91": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_nonfatal_message-bfd_get_archive_filename.bc", "callee": "bfd_get_archive_filename", "caller": "bfd_nonfatal_message", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-91", "phase": 2}, "klee-out-92": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-do_display_target-bfd_nonfatal.bc", "callee": "bfd_nonfatal", "caller": "do_display_target", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-92", "phase": 2}, "klee-out-93": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_abort-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_abort", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-93", "phase": 2}, "klee-out-94": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_get_external_symbols-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_coff_get_external_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-94", "phase": 2}, "klee-out-95": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_link_input_bfd-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_coff_link_input_bfd", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-95", "phase": 2}, "klee-out-96": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_read_string_table-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_coff_read_string_table", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-96", "phase": 2}, "klee-out-97": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_write_global_sym-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_coff_write_global_sym", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-97", "phase": 2}, "klee-out-98": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_compute_and_write_armap-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_compute_and_write_armap", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-98", "phase": 2}, "klee-out-99": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_adjust_dynamic_symbol-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_adjust_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-99", "phase": 2}, "klee-out-100": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-100", "phase": 2}, "klee-out-101": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_private_header_data-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_copy_private_header_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-101", "phase": 2}, "klee-out-102": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_fixup_eh_frame_hdr-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_fixup_eh_frame_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-102", "phase": 2}, "klee-out-103": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_get_property-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_get_property", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-103", "phase": 2}, "klee-out-104": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_assign_sym_version-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_link_assign_sym_version", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-104", "phase": 2}, "klee-out-105": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_section_from_shdr-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_make_section_from_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-105", "phase": 2}, "klee-out-106": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_map_sections_to_segments-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_map_sections_to_segments", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-106", "phase": 2}, "klee-out-107": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_merge_object_attributes-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_merge_object_attributes", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-107", "phase": 2}, "klee-out-108": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_parse_attributes-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_parse_attributes", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-108", "phase": 2}, "klee-out-109": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_parse_eh_frame-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_parse_eh_frame", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-109", "phase": 2}, "klee-out-110": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_parse_gnu_properties-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_parse_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-110", "phase": 2}, "klee-out-111": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_setup_sections-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_setup_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-111", "phase": 2}, "klee-out-112": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_slurp_version_tables-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_slurp_version_tables", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-112", "phase": 2}, "klee-out-113": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_validate_reloc-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_validate_reloc", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-113", "phase": 2}, "klee-out-114": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_write_section_eh_frame", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-114", "phase": 2}, "klee-out-115": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame_entry-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_write_section_eh_frame_entry", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-115", "phase": 2}, "klee-out-116": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame_hdr-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_elf_write_section_eh_frame_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-116", "phase": 2}, "klee-out-117": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_get_section_contents-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_generic_get_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-117", "phase": 2}, "klee-out-118": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_verify_endian_match-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_generic_verify_endian_match", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-118", "phase": 2}, "klee-out-119": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pe_bfd_copy_private_bfd_data_common-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pe_bfd_copy_private_bfd_data_common", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-119", "phase": 2}, "klee-out-120": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_final_link_postscript-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pei_final_link_postscript", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-120", "phase": 2}, "klee-out-121": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_swap_aouthdr_in-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pei_swap_aouthdr_in", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-121", "phase": 2}, "klee-out-122": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_swap_scnhdr_out-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pei_swap_scnhdr_out", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-122", "phase": 2}, "klee-out-123": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_swap_sym_in-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pei_swap_sym_in", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-123", "phase": 2}, "klee-out-124": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64_bfd_copy_private_bfd_data_common-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pex64_bfd_copy_private_bfd_data_common", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-124", "phase": 2}, "klee-out-125": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_final_link_postscript-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pex64i_final_link_postscript", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-125", "phase": 2}, "klee-out-126": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_swap_aouthdr_in-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pex64i_swap_aouthdr_in", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-126", "phase": 2}, "klee-out-127": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_swap_scnhdr_out-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pex64i_swap_scnhdr_out", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-127", "phase": 2}, "klee-out-128": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_swap_sym_in-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_pex64i_swap_sym_in", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-128", "phase": 2}, "klee-out-129": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_unrecognized_reloc-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_unrecognized_reloc", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-129", "phase": 2}, "klee-out-130": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_archive_contents-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_write_archive_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-130", "phase": 2}, "klee-out-131": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_finish_dynamic_sections-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_x86_elf_finish_dynamic_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-131", "phase": 2}, "klee-out-132": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_parse_gnu_properties-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "_bfd_x86_elf_parse_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-132", "phase": 2}, "klee-out-133": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_cache_lookup_worker-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_cache_lookup_worker", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-133", "phase": 2}, "klee-out-134": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_coff_gc_sections-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_coff_gc_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-134", "phase": 2}, "klee-out-135": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_core_file_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf32_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-135", "phase": 2}, "klee-out-136": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_object_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf32_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-136", "phase": 2}, "klee-out-137": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_core_file_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf64_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-137", "phase": 2}, "klee-out-138": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_object_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf64_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-138", "phase": 2}, "klee-out-139": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-139", "phase": 2}, "klee-out-140": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_gc_record_vtinherit-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_gc_record_vtinherit", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-140", "phase": 2}, "klee-out-141": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_gc_sections-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_gc_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-141", "phase": 2}, "klee-out-142": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_get_elf_syms-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_get_elf_syms", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-142", "phase": 2}, "klee-out-143": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-143", "phase": 2}, "klee-out-144": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_stack_segment_size-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_stack_segment_size", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-144", "phase": 2}, "klee-out-145": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_string_from_elf_section-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_elf_string_from_elf_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-145", "phase": 2}, "klee-out-146": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_generic_lookup_section_flags-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_generic_lookup_section_flags", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-146", "phase": 2}, "klee-out-147": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_section_from_shdr-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "bfd_section_from_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-147", "phase": 2}, "klee-out-148": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-binary_set_section_contents-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "binary_set_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-148", "phase": 2}, "klee-out-149": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-check_for_relocs-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "check_for_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-149", "phase": 2}, "klee-out-150": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-check_for_relocs2366-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "check_for_relocs2366", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-150", "phase": 2}, "klee-out-151": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_classify_symbol-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_classify_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-151", "phase": 2}, "klee-out-152": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_classify_symbol2019-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_classify_symbol2019", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-152", "phase": 2}, "klee-out-153": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_compute_section_file_positions-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-153", "phase": 2}, "klee-out-154": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_compute_section_file_positions2020-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_compute_section_file_positions2020", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-154", "phase": 2}, "klee-out-155": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_link_add_object_symbols-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_link_add_object_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-155", "phase": 2}, "klee-out-156": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_real_object_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_real_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-156", "phase": 2}, "klee-out-157": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_set_alignment_hook-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_set_alignment_hook", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-157", "phase": 2}, "klee-out-158": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_set_alignment_hook2013-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_set_alignment_hook2013", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-158", "phase": 2}, "klee-out-159": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_slurp_symbol_table-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_slurp_symbol_table", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-159", "phase": 2}, "klee-out-160": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_slurp_symbol_table2014-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_slurp_symbol_table2014", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-160", "phase": 2}, "klee-out-161": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_object_contents-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-161", "phase": 2}, "klee-out-162": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_object_contents2024-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "coff_write_object_contents2024", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-162", "phase": 2}, "klee-out-163": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-concat_filename-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "concat_filename", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-163", "phase": 2}, "klee-out-164": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-copy_special_section_fields-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "copy_special_section_fields", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-164", "phase": 2}, "klee-out-165": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-decode_line_info-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "decode_line_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-165", "phase": 2}, "klee-out-166": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-default_indirect_link_order-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "default_indirect_link_order", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-166", "phase": 2}, "klee-out-167": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_fake_sections-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_fake_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-167", "phase": 2}, "klee-out-168": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_check_relocs-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_i386_check_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-168", "phase": 2}, "klee-out-169": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_info_to_howto_rel-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_i386_info_to_howto_rel", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-169", "phase": 2}, "klee-out-170": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_reloc_type_lookup-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_i386_reloc_type_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-170", "phase": 2}, "klee-out-171": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_adjust_relocs-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_link_adjust_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-171", "phase": 2}, "klee-out-172": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_output_extsym-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_link_output_extsym", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-172", "phase": 2}, "klee-out-173": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_read_relocs_from_section-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_link_read_relocs_from_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-173", "phase": 2}, "klee-out-174": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_check_relocs-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_x86_64_check_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-174", "phase": 2}, "klee-out-175": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_need_pic-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_x86_64_need_pic", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-175", "phase": 2}, "klee-out-176": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_rtype_to_howto-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "elf_x86_64_rtype_to_howto", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-176", "phase": 2}, "klee-out-177": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-get_program_header_size-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "get_program_header_size", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-177", "phase": 2}, "klee-out-178": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-ihex_bad_byte-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "ihex_bad_byte", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-178", "phase": 2}, "klee-out-179": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-ihex_get_section_contents-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "ihex_get_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-179", "phase": 2}, "klee-out-180": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-ihex_object_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "ihex_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-180", "phase": 2}, "klee-out-181": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-ihex_write_object_contents-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "ihex_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-181", "phase": 2}, "klee-out-182": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_bfd_object_p-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "pe_bfd_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-182", "phase": 2}, "klee-out-183": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_bfd_object_p2022-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "pe_bfd_object_p2022", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-183", "phase": 2}, "klee-out-184": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-read_attribute_value-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "read_attribute_value", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-184", "phase": 2}, "klee-out-185": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rsrc_sort_entries-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "rsrc_sort_entries", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-185", "phase": 2}, "klee-out-186": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rsrc_sort_entries2338-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "rsrc_sort_entries2338", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-186", "phase": 2}, "klee-out-187": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-scan_unit_for_symbols-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "scan_unit_for_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-187", "phase": 2}, "klee-out-188": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-srec_bad_byte-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "srec_bad_byte", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-188", "phase": 2}, "klee-out-189": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-srec_scan-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "srec_scan", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-189", "phase": 2}, "klee-out-190": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-styp_to_sec_flags-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "styp_to_sec_flags", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-190", "phase": 2}, "klee-out-191": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-styp_to_sec_flags2012-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "styp_to_sec_flags2012", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-191", "phase": 2}, "klee-out-192": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-try_load_plugin-_bfd_error_handler.bc", "callee": "_bfd_error_handler", "caller": "try_load_plugin", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-192", "phase": 2}, "klee-out-193": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_clear_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_clear_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-193", "phase": 2}, "klee-out-194": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_link_input_bfd-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_coff_link_input_bfd", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-194", "phase": 2}, "klee-out-195": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_reloc_link_order-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_coff_reloc_link_order", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-195", "phase": 2}, "klee-out-196": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_write_global_sym-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_coff_write_global_sym", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-196", "phase": 2}, "klee-out-197": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_default_link_order-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_default_link_order", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-197", "phase": 2}, "klee-out-198": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-198", "phase": 2}, "klee-out-199": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_obj_attributes-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_copy_obj_attributes", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-199", "phase": 2}, "klee-out-200": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_private_header_data-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_copy_private_header_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-200", "phase": 2}, "klee-out-201": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_fixup_eh_frame_hdr-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_fixup_eh_frame_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-201", "phase": 2}, "klee-out-202": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_get_lineno-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_get_lineno", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-202", "phase": 2}, "klee-out-203": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_get_property-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_get_property", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-203", "phase": 2}, "klee-out-204": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_setup_gnu_properties-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_link_setup_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-204", "phase": 2}, "klee-out-205": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_no_info_to_howto-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_no_info_to_howto", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-205", "phase": 2}, "klee-out-206": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_obj_attrs_arg_type-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_obj_attrs_arg_type", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-206", "phase": 2}, "klee-out-207": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_parse_attributes-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_parse_attributes", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-207", "phase": 2}, "klee-out-208": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_set_section_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_set_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-208", "phase": 2}, "klee-out-209": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_object_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-209", "phase": 2}, "klee-out-210": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame_hdr-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_elf_write_section_eh_frame_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-210", "phase": 2}, "klee-out-211": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_final_link_relocate-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_final_link_relocate", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-211", "phase": 2}, "klee-out-212": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_get_section_contents_in_window-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_generic_get_section_contents_in_window", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-212", "phase": 2}, "klee-out-213": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_link_output_symbols-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_generic_link_output_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-213", "phase": 2}, "klee-out-214": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_link_write_global_symbol-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_generic_link_write_global_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-214", "phase": 2}, "klee-out-215": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_reloc_link_order-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_generic_reloc_link_order", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-215", "phase": 2}, "klee-out-216": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_handle_already_linked-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_handle_already_linked", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-216", "phase": 2}, "klee-out-217": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_relocate_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_relocate_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-217", "phase": 2}, "klee-out-218": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_set_gp_value-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_set_gp_value", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-218", "phase": 2}, "klee-out-219": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_merged_section-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_write_merged_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-219", "phase": 2}, "klee-out-220": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_finish_dynamic_sections-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_x86_elf_finish_dynamic_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-220", "phase": 2}, "klee-out-221": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_link_setup_gnu_properties-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_x86_elf_link_setup_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-221", "phase": 2}, "klee-out-222": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_merge_gnu_properties-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_x86_elf_merge_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-222", "phase": 2}, "klee-out-223": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_size_dynamic_sections-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "_bfd_x86_elf_size_dynamic_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-223", "phase": 2}, "klee-out-224": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_cache_lookup_worker-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_cache_lookup_worker", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-224", "phase": 2}, "klee-out-225": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_check_overflow-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_check_overflow", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-225", "phase": 2}, "klee-out-226": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_compress_section_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_compress_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-226", "phase": 2}, "klee-out-227": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_dont_truncate_arname-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_dont_truncate_arname", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-227", "phase": 2}, "klee-out-228": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_swap_symbol_out-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf32_swap_symbol_out", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-228", "phase": 2}, "klee-out-229": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_write_relocs-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf32_write_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-229", "phase": 2}, "klee-out-230": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_swap_symbol_out-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf64_swap_symbol_out", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-230", "phase": 2}, "klee-out-231": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_write_relocs-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf64_write_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-231", "phase": 2}, "klee-out-232": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_add_obj_attr_int-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_add_obj_attr_int", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-232", "phase": 2}, "klee-out-233": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_add_obj_attr_int_string-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_add_obj_attr_int_string", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-233", "phase": 2}, "klee-out-234": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_add_obj_attr_string-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_add_obj_attr_string", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-234", "phase": 2}, "klee-out-235": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-235", "phase": 2}, "klee-out-236": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_get_elf_syms-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_get_elf_syms", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-236", "phase": 2}, "klee-out-237": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-237", "phase": 2}, "klee-out-238": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_perform_complex_relocation-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_perform_complex_relocation", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-238", "phase": 2}, "klee-out-239": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_set_obj_attr_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_set_obj_attr_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-239", "phase": 2}, "klee-out-240": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_size_dynsym_hash_dynstr-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_elf_size_dynsym_hash_dynstr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-240", "phase": 2}, "klee-out-241": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_fdopenr-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_fdopenr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-241", "phase": 2}, "klee-out-242": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_flavour_name-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_flavour_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-242", "phase": 2}, "klee-out-243": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_get_bits-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_get_bits", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-243", "phase": 2}, "klee-out-244": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_get_reloc_size-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_get_reloc_size", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-244", "phase": 2}, "klee-out-245": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_get_unique_section_name-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_get_unique_section_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-245", "phase": 2}, "klee-out-246": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_rename-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_hash_rename", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-246", "phase": 2}, "klee-out-247": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_replace-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_hash_replace", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-247", "phase": 2}, "klee-out-248": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_init_section_decompress_status-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_init_section_decompress_status", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-248", "phase": 2}, "klee-out-249": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_is_section_compressed_with_header-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_is_section_compressed_with_header", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-249", "phase": 2}, "klee-out-250": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_put_bits-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_put_bits", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-250", "phase": 2}, "klee-out-251": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_reloc_offset_in_range-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_reloc_offset_in_range", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-251", "phase": 2}, "klee-out-252": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_set_error-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_set_error", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-252", "phase": 2}, "klee-out-253": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_set_input_error-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_set_input_error", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-253", "phase": 2}, "klee-out-254": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_update_compression_header-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "bfd_update_compression_header", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-254", "phase": 2}, "klee-out-255": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_link_add_object_symbols-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "coff_link_add_object_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-255", "phase": 2}, "klee-out-256": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_set_alignment_hook-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "coff_set_alignment_hook", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-256", "phase": 2}, "klee-out-257": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_set_alignment_hook2013-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "coff_set_alignment_hook2013", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-257", "phase": 2}, "klee-out-258": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dummy_reloc16_estimate-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "dummy_reloc16_estimate", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-258", "phase": 2}, "klee-out-259": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dummy_reloc16_estimate2018-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "dummy_reloc16_estimate2018", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-259", "phase": 2}, "klee-out-260": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dummy_reloc16_extra_cases-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "dummy_reloc16_extra_cases", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-260", "phase": 2}, "klee-out-261": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-dummy_reloc16_extra_cases2017-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "dummy_reloc16_extra_cases2017", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-261", "phase": 2}, "klee-out-262": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_finish_dynamic_symbol-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_i386_finish_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-262", "phase": 2}, "klee-out-263": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_reloc_type_class-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_i386_reloc_type_class", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-263", "phase": 2}, "klee-out-264": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_adjust_relocs-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_link_adjust_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-264", "phase": 2}, "klee-out-265": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_check_versioned_symbol-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_link_check_versioned_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-265", "phase": 2}, "klee-out-266": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_output_extsym-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_link_output_extsym", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-266", "phase": 2}, "klee-out-267": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_finish_dynamic_symbol-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_x86_64_finish_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-267", "phase": 2}, "klee-out-268": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_reloc_type_class-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "elf_x86_64_reloc_type_class", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-268", "phase": 2}, "klee-out-269": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-error_handler_internal-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "error_handler_internal", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-269", "phase": 2}, "klee-out-270": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-get_program_header_size-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "get_program_header_size", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-270", "phase": 2}, "klee-out-271": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-out-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "out", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-271", "phase": 2}, "klee-out-272": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_bfd_object_p-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "pe_bfd_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-272", "phase": 2}, "klee-out-273": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_bfd_object_p2022-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "pe_bfd_object_p2022", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-273", "phase": 2}, "klee-out-274": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-read_address-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "read_address", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-274", "phase": 2}, "klee-out-275": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-scan_unit_for_symbols-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "scan_unit_for_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-275", "phase": 2}, "klee-out-276": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-set_symbol_from_hash-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "set_symbol_from_hash", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-276", "phase": 2}, "klee-out-277": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-styp_to_sec_flags-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "styp_to_sec_flags", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-277", "phase": 2}, "klee-out-278": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-styp_to_sec_flags2012-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "styp_to_sec_flags2012", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-278", "phase": 2}, "klee-out-279": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-tekhex_write_object_contents-_bfd_abort.bc", "callee": "_bfd_abort", "caller": "tekhex_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-279", "phase": 2}, "klee-out-280": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-display_info-make_temp_file.bc", "callee": "make_temp_file", "caller": "display_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-280", "phase": 2}, "klee-out-281": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-print_arelt_descr-mode_string.bc", "callee": "mode_string", "caller": "print_arelt_descr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-281", "phase": 2}, "klee-out-282": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_x86_get_local_sym_hash-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "_bfd_elf_x86_get_local_sym_hash", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-282", "phase": 2}, "klee-out-283": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_free_cached_info-objalloc_free.bc", "callee": "objalloc_free", "caller": "_bfd_free_cached_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-283", "phase": 2}, "klee-out-284": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_stringtab_add-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "_bfd_stringtab_add", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-284", "phase": 2}, "klee-out-285": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_stringtab_free-objalloc_free.bc", "callee": "objalloc_free", "caller": "_bfd_stringtab_free", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-285", "phase": 2}, "klee-out-286": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_link_hash_table_create-objalloc_free.bc", "callee": "objalloc_free", "caller": "_bfd_x86_elf_link_hash_table_create", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-286", "phase": 2}, "klee-out-287": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_alloc-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_alloc", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-287", "phase": 2}, "klee-out-288": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_alloc2-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_alloc2", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-288", "phase": 2}, "klee-out-289": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_close_all_done-objalloc_free.bc", "callee": "objalloc_free", "caller": "bfd_close_all_done", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-289", "phase": 2}, "klee-out-290": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_fopen-objalloc_free.bc", "callee": "objalloc_free", "caller": "bfd_fopen", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-290", "phase": 2}, "klee-out-291": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_allocate-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_hash_allocate", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-291", "phase": 2}, "klee-out-292": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_insert-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_hash_insert", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-292", "phase": 2}, "klee-out-293": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_lookup-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_hash_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-293", "phase": 2}, "klee-out-294": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_newfunc-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_hash_newfunc", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-294", "phase": 2}, "klee-out-295": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_table_free-objalloc_free.bc", "callee": "objalloc_free", "caller": "bfd_hash_table_free", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-295", "phase": 2}, "klee-out-296": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openstreamr-objalloc_free.bc", "callee": "objalloc_free", "caller": "bfd_openstreamr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-296", "phase": 2}, "klee-out-297": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openw-objalloc_free.bc", "callee": "objalloc_free", "caller": "bfd_openw", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-297", "phase": 2}, "klee-out-298": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_zalloc-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_zalloc", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-298", "phase": 2}, "klee-out-299": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_zalloc2-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "bfd_zalloc2", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-299", "phase": 2}, "klee-out-300": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_link_hash_table_free-objalloc_free.bc", "callee": "objalloc_free", "caller": "elf_x86_link_hash_table_free", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-300", "phase": 2}, "klee-out-301": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-get_build_id-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "get_build_id", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-301", "phase": 2}, "klee-out-302": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-strtab_hash_newfunc-_objalloc_alloc.bc", "callee": "_objalloc_alloc", "caller": "strtab_hash_newfunc", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-302", "phase": 2}, "klee-out-303": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_free-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "_bfd_elf_strtab_free", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-303", "phase": 2}, "klee-out-304": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_free_cached_info-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "_bfd_free_cached_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-304", "phase": 2}, "klee-out-305": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_merge_sections_free-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "_bfd_merge_sections_free", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-305", "phase": 2}, "klee-out-306": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_stab_strings-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "_bfd_write_stab_strings", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-306", "phase": 2}, "klee-out-307": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_close_all_done-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "bfd_close_all_done", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-307", "phase": 2}, "klee-out-308": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_emul_get_commonpagesize-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_emul_get_commonpagesize", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-308", "phase": 2}, "klee-out-309": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_emul_get_maxpagesize-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_emul_get_maxpagesize", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-309", "phase": 2}, "klee-out-310": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_emul_set_commonpagesize-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_emul_set_commonpagesize", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-310", "phase": 2}, "klee-out-311": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_emul_set_maxpagesize-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_emul_set_maxpagesize", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-311", "phase": 2}, "klee-out-312": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_fopen-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_fopen", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-312", "phase": 2}, "klee-out-313": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_fopen-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "bfd_fopen", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-313", "phase": 2}, "klee-out-314": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openstreamr-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_openstreamr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-314", "phase": 2}, "klee-out-315": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openstreamr-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "bfd_openstreamr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-315", "phase": 2}, "klee-out-316": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openw-bfd_find_target.bc", "callee": "bfd_find_target", "caller": "bfd_openw", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-316", "phase": 2}, "klee-out-317": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_openw-bfd_hash_table_free.bc", "callee": "bfd_hash_table_free", "caller": "bfd_openw", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-317", "phase": 2}, "klee-out-318": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_close-bfd_close_all_done.bc", "callee": "bfd_close_all_done", "caller": "bfd_close", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-318", "phase": 2}, "klee-out-319": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_create-bfd_set_format.bc", "callee": "bfd_set_format", "caller": "bfd_create", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-319", "phase": 2}, "klee-out-320": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-bfd_set_format.bc", "callee": "bfd_set_format", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-320", "phase": 2}, "klee-out-321": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-check_build_id_file-bfd_close_all_done.bc", "callee": "bfd_close_all_done", "caller": "check_build_id_file", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-321", "phase": 2}, "klee-out-322": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-do_display_target-bfd_close_all_done.bc", "callee": "bfd_close_all_done", "caller": "do_display_target", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-322", "phase": 2}, "klee-out-323": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-do_display_target-bfd_openw.bc", "callee": "bfd_openw", "caller": "do_display_target", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-323", "phase": 2}, "klee-out-324": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-do_display_target-bfd_set_format.bc", "callee": "bfd_set_format", "caller": "do_display_target", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-324", "phase": 2}, "klee-out-325": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_archive_bsd_update_armap_timestamp-bfd_perror.bc", "callee": "bfd_perror", "caller": "_bfd_archive_bsd_update_armap_timestamp", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-325", "phase": 2}, "klee-out-326": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_archive_close_and_cleanup-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_archive_close_and_cleanup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-326", "phase": 2}, "klee-out-327": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_bsd44_write_ar_hdr-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_bsd44_write_ar_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-327", "phase": 2}, "klee-out-328": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_final_link-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_coff_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-328", "phase": 2}, "klee-out-329": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_internal_syment_name-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_coff_internal_syment_name", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-329", "phase": 2}, "klee-out-330": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_link_input_bfd-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_coff_link_input_bfd", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-330", "phase": 2}, "klee-out-331": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_default_link_order-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_default_link_order", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-331", "phase": 2}, "klee-out-332": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_add_dynamic_entry-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_add_dynamic_entry", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-332", "phase": 2}, "klee-out-333": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-333", "phase": 2}, "klee-out-334": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_private_header_data-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_copy_private_header_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-334", "phase": 2}, "klee-out-335": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_define_linkage_sym-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_define_linkage_sym", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-335", "phase": 2}, "klee-out-336": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_eh_frame_section_offset-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_eh_frame_section_offset", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-336", "phase": 2}, "klee-out-337": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_fix_symbol_flags-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_fix_symbol_flags", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-337", "phase": 2}, "klee-out-338": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_init_private_section_data-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_init_private_section_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-338", "phase": 2}, "klee-out-339": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_init_reloc_shdr-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_init_reloc_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-339", "phase": 2}, "klee-out-340": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_setup_gnu_properties-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_link_setup_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-340", "phase": 2}, "klee-out-341": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_map_sections_to_segments-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_map_sections_to_segments", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-341", "phase": 2}, "klee-out-342": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_parse_eh_frame-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_parse_eh_frame", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-342", "phase": 2}, "klee-out-343": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_parse_eh_frame_entry-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_parse_eh_frame_entry", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-343", "phase": 2}, "klee-out-344": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_set_arch_mach-bfd_default_set_arch_mach.bc", "callee": "bfd_default_set_arch_mach", "caller": "_bfd_elf_set_arch_mach", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-344", "phase": 2}, "klee-out-345": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_single_rel_hdr-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_single_rel_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-345", "phase": 2}, "klee-out-346": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_add-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_strtab_add", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-346", "phase": 2}, "klee-out-347": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_addref-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_strtab_addref", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-347", "phase": 2}, "klee-out-348": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_delref-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_strtab_delref", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-348", "phase": 2}, "klee-out-349": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_emit-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_strtab_emit", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-349", "phase": 2}, "klee-out-350": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_offset-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_strtab_offset", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-350", "phase": 2}, "klee-out-351": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_strtab_restore-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_strtab_restore", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-351", "phase": 2}, "klee-out-352": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_write_section_eh_frame", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-352", "phase": 2}, "klee-out-353": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame_entry-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_write_section_eh_frame_entry", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-353", "phase": 2}, "klee-out-354": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_section_eh_frame_hdr-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_elf_write_section_eh_frame_hdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-354", "phase": 2}, "klee-out-355": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_final_link-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_generic_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-355", "phase": 2}, "klee-out-356": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_link_hash_table_create-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_generic_link_hash_table_create", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-356", "phase": 2}, "klee-out-357": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_link_hash_table_free-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_generic_link_hash_table_free", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-357", "phase": 2}, "klee-out-358": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_generic_link_output_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_generic_link_output_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-358", "phase": 2}, "klee-out-359": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_final_link_postscript-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_pei_final_link_postscript", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-359", "phase": 2}, "klee-out-360": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_final_link_postscript-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_pex64i_final_link_postscript", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-360", "phase": 2}, "klee-out-361": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_merged_section-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_write_merged_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-361", "phase": 2}, "klee-out-362": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_stab_strings-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_write_stab_strings", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-362", "phase": 2}, "klee-out-363": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_x86_elf_adjust_dynamic_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "_bfd_x86_elf_adjust_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-363", "phase": 2}, "klee-out-364": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-adjust_relative_path-bfd_assert.bc", "callee": "bfd_assert", "caller": "adjust_relative_path", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-364", "phase": 2}, "klee-out-365": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_cache_init-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_cache_init", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-365", "phase": 2}, "klee-out-366": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_default_reloc_type_lookup-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_default_reloc_type_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-366", "phase": 2}, "klee-out-367": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_core_file_p-bfd_default_set_arch_mach.bc", "callee": "bfd_default_set_arch_mach", "caller": "bfd_elf32_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-367", "phase": 2}, "klee-out-368": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_object_p-bfd_default_set_arch_mach.bc", "callee": "bfd_default_set_arch_mach", "caller": "bfd_elf32_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-368", "phase": 2}, "klee-out-369": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_core_file_p-bfd_default_set_arch_mach.bc", "callee": "bfd_default_set_arch_mach", "caller": "bfd_elf64_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-369", "phase": 2}, "klee-out-370": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_object_p-bfd_default_set_arch_mach.bc", "callee": "bfd_default_set_arch_mach", "caller": "bfd_elf64_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-370", "phase": 2}, "klee-out-371": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_allocate_object-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_allocate_object", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-371", "phase": 2}, "klee-out-372": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_discard_info-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_discard_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-372", "phase": 2}, "klee-out-373": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-373", "phase": 2}, "klee-out-374": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-bfd_set_file_flags.bc", "callee": "bfd_set_file_flags", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-374", "phase": 2}, "klee-out-375": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_gc_common_finalize_got_offsets-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_gc_common_finalize_got_offsets", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-375", "phase": 2}, "klee-out-376": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-376", "phase": 2}, "klee-out-377": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_perform_complex_relocation-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_perform_complex_relocation", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-377", "phase": 2}, "klee-out-378": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_record_link_assignment-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_record_link_assignment", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-378", "phase": 2}, "klee-out-379": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_set_group_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_set_group_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-379", "phase": 2}, "klee-out-380": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_size_dynsym_hash_dynstr-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_elf_size_dynsym_hash_dynstr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-380", "phase": 2}, "klee-out-381": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_generic_define_common_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_generic_define_common_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-381", "phase": 2}, "klee-out-382": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_get_debug_link_info_1-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_get_debug_link_info_1", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-382", "phase": 2}, "klee-out-383": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_lookup-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_hash_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-383", "phase": 2}, "klee-out-384": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_hash_rename-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_hash_rename", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-384", "phase": 2}, "klee-out-385": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_link_add_undef-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_link_add_undef", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-385", "phase": 2}, "klee-out-386": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_bfd_copy_private_bfd_data-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_bfd_copy_private_bfd_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-386", "phase": 2}, "klee-out-387": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_bfd_copy_private_section_data-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_bfd_copy_private_section_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-387", "phase": 2}, "klee-out-388": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_bfd_copy_private_symbol_data-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_bfd_copy_private_symbol_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-388", "phase": 2}, "klee-out-389": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_bfd_print_private_bfd_data-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_bfd_print_private_bfd_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-389", "phase": 2}, "klee-out-390": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_core_file_failing_command-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_core_file_failing_command", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-390", "phase": 2}, "klee-out-391": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_core_file_failing_signal-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_core_file_failing_signal", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-391", "phase": 2}, "klee-out-392": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_core_file_pid-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_core_file_pid", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-392", "phase": 2}, "klee-out-393": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_get_symtab_upper_bound-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_get_symtab_upper_bound", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-393", "phase": 2}, "klee-out-394": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_print_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_print_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-394", "phase": 2}, "klee-out-395": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_sizeof_headers-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_plugin_sizeof_headers", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-395", "phase": 2}, "klee-out-396": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_seek-bfd_assert.bc", "callee": "bfd_assert", "caller": "bfd_seek", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-396", "phase": 2}, "klee-out-397": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-check_build_id_file-bfd_assert.bc", "callee": "bfd_assert", "caller": "check_build_id_file", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-397", "phase": 2}, "klee-out-398": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_amd64_reloc_type_lookup-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_amd64_reloc_type_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-398", "phase": 2}, "klee-out-399": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_amd64_rtype_to_howto-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_amd64_rtype_to_howto", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-399", "phase": 2}, "klee-out-400": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_count_linenumbers-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_count_linenumbers", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-400", "phase": 2}, "klee-out-401": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_get_normalized_symtab-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_get_normalized_symtab", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-401", "phase": 2}, "klee-out-402": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_i386_reloc_type_lookup-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_i386_reloc_type_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-402", "phase": 2}, "klee-out-403": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_i386_rtype_to_howto-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_i386_rtype_to_howto", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-403", "phase": 2}, "klee-out-404": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_link_add_object_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_link_add_object_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-404", "phase": 2}, "klee-out-405": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_mangle_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_mangle_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-405", "phase": 2}, "klee-out-406": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_print_aux-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_print_aux", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-406", "phase": 2}, "klee-out-407": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_print_aux2016-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_print_aux2016", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-407", "phase": 2}, "klee-out-408": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_print_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_print_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-408", "phase": 2}, "klee-out-409": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_renumber_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_renumber_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-409", "phase": 2}, "klee-out-410": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_set_section_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_set_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-410", "phase": 2}, "klee-out-411": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_set_section_contents2030-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_set_section_contents2030", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-411", "phase": 2}, "klee-out-412": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_slurp_symbol_table-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_slurp_symbol_table", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-412", "phase": 2}, "klee-out-413": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_slurp_symbol_table2014-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_slurp_symbol_table2014", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-413", "phase": 2}, "klee-out-414": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_object_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-414", "phase": 2}, "klee-out-415": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_object_contents2024-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_write_object_contents2024", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-415", "phase": 2}, "klee-out-416": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "coff_write_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-416", "phase": 2}, "klee-out-417": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-decode_line_info-bfd_assert.bc", "callee": "bfd_assert", "caller": "decode_line_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-417", "phase": 2}, "klee-out-418": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-default_indirect_link_order-bfd_assert.bc", "callee": "bfd_assert", "caller": "default_indirect_link_order", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-418", "phase": 2}, "klee-out-419": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_append_rel-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_append_rel", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-419", "phase": 2}, "klee-out-420": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_append_rela-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_append_rela", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-420", "phase": 2}, "klee-out-421": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_create_symbuf-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_create_symbuf", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-421", "phase": 2}, "klee-out-422": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_fake_sections-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_fake_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-422", "phase": 2}, "klee-out-423": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_gc_smash_unused_vtentry_relocs-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_gc_smash_unused_vtentry_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-423", "phase": 2}, "klee-out-424": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_check_relocs-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_i386_check_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-424", "phase": 2}, "klee-out-425": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_i386_finish_dynamic_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_i386_finish_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-425", "phase": 2}, "klee-out-426": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_adjust_relocs-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_link_adjust_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-426", "phase": 2}, "klee-out-427": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_check_versioned_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_link_check_versioned_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-427", "phase": 2}, "klee-out-428": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_output_extsym-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_link_output_extsym", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-428", "phase": 2}, "klee-out-429": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_output_symstrtab-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_link_output_symstrtab", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-429", "phase": 2}, "klee-out-430": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_check_relocs-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_x86_64_check_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-430", "phase": 2}, "klee-out-431": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_finish_dynamic_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_x86_64_finish_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-431", "phase": 2}, "klee-out-432": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_info_to_howto-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_x86_64_info_to_howto", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-432", "phase": 2}, "klee-out-433": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_64_rtype_to_howto-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_x86_64_rtype_to_howto", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-433", "phase": 2}, "klee-out-434": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_x86_allocate_dynrelocs-bfd_assert.bc", "callee": "bfd_assert", "caller": "elf_x86_allocate_dynrelocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-434", "phase": 2}, "klee-out-435": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-find_link-bfd_assert.bc", "callee": "bfd_assert", "caller": "find_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-435", "phase": 2}, "klee-out-436": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-get_build_id-bfd_assert.bc", "callee": "bfd_assert", "caller": "get_build_id", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-436", "phase": 2}, "klee-out-437": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-ihex_get_section_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "ihex_get_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-437", "phase": 2}, "klee-out-438": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-ihex_write_object_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "ihex_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-438", "phase": 2}, "klee-out-439": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-merge_sections_remove_hook-bfd_assert.bc", "callee": "bfd_assert", "caller": "merge_sections_remove_hook", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-439", "phase": 2}, "klee-out-440": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-move_section_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "move_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-440", "phase": 2}, "klee-out-441": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-nacl_final_write_processing-bfd_assert.bc", "callee": "bfd_assert", "caller": "nacl_final_write_processing", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-441", "phase": 2}, "klee-out-442": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-nacl_modify_segment_map-bfd_assert.bc", "callee": "bfd_assert", "caller": "nacl_modify_segment_map", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-442", "phase": 2}, "klee-out-443": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_ILF_make_a_section-bfd_assert.bc", "callee": "bfd_assert", "caller": "pe_ILF_make_a_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-443", "phase": 2}, "klee-out-444": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_ILF_make_a_section2035-bfd_assert.bc", "callee": "bfd_assert", "caller": "pe_ILF_make_a_section2035", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-444", "phase": 2}, "klee-out-445": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_ILF_make_a_symbol-bfd_assert.bc", "callee": "bfd_assert", "caller": "pe_ILF_make_a_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-445", "phase": 2}, "klee-out-446": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_ILF_make_a_symbol2034-bfd_assert.bc", "callee": "bfd_assert", "caller": "pe_ILF_make_a_symbol2034", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-446", "phase": 2}, "klee-out-447": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_bfd_object_p-bfd_assert.bc", "callee": "bfd_assert", "caller": "pe_bfd_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-447", "phase": 2}, "klee-out-448": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-pe_bfd_object_p2022-bfd_assert.bc", "callee": "bfd_assert", "caller": "pe_bfd_object_p2022", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-448", "phase": 2}, "klee-out-449": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-place_sections-bfd_assert.bc", "callee": "bfd_assert", "caller": "place_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-449", "phase": 2}, "klee-out-450": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rsrc_sort_entries-bfd_assert.bc", "callee": "bfd_assert", "caller": "rsrc_sort_entries", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-450", "phase": 2}, "klee-out-451": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rsrc_sort_entries2338-bfd_assert.bc", "callee": "bfd_assert", "caller": "rsrc_sort_entries2338", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-451", "phase": 2}, "klee-out-452": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rsrc_write_directory-bfd_assert.bc", "callee": "bfd_assert", "caller": "rsrc_write_directory", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-452", "phase": 2}, "klee-out-453": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-rsrc_write_directory2340-bfd_assert.bc", "callee": "bfd_assert", "caller": "rsrc_write_directory2340", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-453", "phase": 2}, "klee-out-454": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-scan_unit_for_symbols-bfd_assert.bc", "callee": "bfd_assert", "caller": "scan_unit_for_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-454", "phase": 2}, "klee-out-455": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-separate_alt_debug_file_exists-bfd_assert.bc", "callee": "bfd_assert", "caller": "separate_alt_debug_file_exists", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-455", "phase": 2}, "klee-out-456": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-separate_debug_file_exists-bfd_assert.bc", "callee": "bfd_assert", "caller": "separate_debug_file_exists", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-456", "phase": 2}, "klee-out-457": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-set_symbol_from_hash-bfd_assert.bc", "callee": "bfd_assert", "caller": "set_symbol_from_hash", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-457", "phase": 2}, "klee-out-458": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-srec_get_section_contents-bfd_assert.bc", "callee": "bfd_assert", "caller": "srec_get_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-458", "phase": 2}, "klee-out-459": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-stash_maybe_update_info_hash_tables-bfd_assert.bc", "callee": "bfd_assert", "caller": "stash_maybe_update_info_hash_tables", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-459", "phase": 2}, "klee-out-460": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_read_internal_relocs-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_coff_read_internal_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-460", "phase": 2}, "klee-out-461": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-bfd_get_arch_size.bc", "callee": "bfd_get_arch_size", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-461", "phase": 2}, "klee-out-462": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-462", "phase": 2}, "klee-out-463": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_private_header_data-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_copy_private_header_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-463", "phase": 2}, "klee-out-464": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_init_reloc_shdr-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_init_reloc_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-464", "phase": 2}, "klee-out-465": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_assign_sym_version-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_link_assign_sym_version", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-465", "phase": 2}, "klee-out-466": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_find_version_dependencies-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_link_find_version_dependencies", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-466", "phase": 2}, "klee-out-467": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_setup_gnu_properties-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_link_setup_gnu_properties", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-467", "phase": 2}, "klee-out-468": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_dynamic_segment-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_make_dynamic_segment", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-468", "phase": 2}, "klee-out-469": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_empty_symbol-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_make_empty_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-469", "phase": 2}, "klee-out-470": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_map_sections_to_segments-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_map_sections_to_segments", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-470", "phase": 2}, "klee-out-471": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_new_section_hook-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_new_section_hook", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-471", "phase": 2}, "klee-out-472": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_slurp_version_tables-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_elf_slurp_version_tables", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-472", "phase": 2}, "klee-out-473": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pe_bfd_copy_private_section_data-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_pe_bfd_copy_private_section_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-473", "phase": 2}, "klee-out-474": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_final_link_postscript-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_pei_final_link_postscript", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-474", "phase": 2}, "klee-out-475": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64_bfd_copy_private_section_data-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_pex64_bfd_copy_private_section_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-475", "phase": 2}, "klee-out-476": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_final_link_postscript-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "_bfd_pex64i_final_link_postscript", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-476", "phase": 2}, "klee-out-477": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_coff_set_symbol_class-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_coff_set_symbol_class", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-477", "phase": 2}, "klee-out-478": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_object_p-bfd_set_start_address.bc", "callee": "bfd_set_start_address", "caller": "bfd_elf32_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-478", "phase": 2}, "klee-out-479": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_object_p-bfd_set_start_address.bc", "callee": "bfd_set_start_address", "caller": "bfd_elf64_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-479", "phase": 2}, "klee-out-480": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_allocate_object-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_allocate_object", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-480", "phase": 2}, "klee-out-481": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-bfd_set_start_address.bc", "callee": "bfd_set_start_address", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-481", "phase": 2}, "klee-out-482": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-482", "phase": 2}, "klee-out-483": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_gc_record_vtentry-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_gc_record_vtentry", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-483", "phase": 2}, "klee-out-484": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_gc_record_vtinherit-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_gc_record_vtinherit", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-484", "phase": 2}, "klee-out-485": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-485", "phase": 2}, "klee-out-486": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_make_object-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_make_object", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-486", "phase": 2}, "klee-out-487": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_mkcorefile-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_mkcorefile", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-487", "phase": 2}, "klee-out-488": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_size_dynsym_hash_dynstr-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_elf_size_dynsym_hash_dynstr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-488", "phase": 2}, "klee-out-489": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_plugin_make_empty_symbol-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_plugin_make_empty_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-489", "phase": 2}, "klee-out-490": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_section_from_shdr-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "bfd_section_from_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-490", "phase": 2}, "klee-out-491": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_bfd_make_debug_symbol-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "coff_bfd_make_debug_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-491", "phase": 2}, "klee-out-492": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_get_normalized_symtab-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "coff_get_normalized_symtab", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-492", "phase": 2}, "klee-out-493": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_make_empty_symbol-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "coff_make_empty_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-493", "phase": 2}, "klee-out-494": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_freebsd_note-bfd_get_arch_size.bc", "callee": "bfd_get_arch_size", "caller": "elfcore_grok_freebsd_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-494", "phase": 2}, "klee-out-495": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_note-bfd_get_arch_size.bc", "callee": "bfd_get_arch_size", "caller": "elfcore_grok_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-495", "phase": 2}, "klee-out-496": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_openbsd_note-bfd_get_arch_size.bc", "callee": "bfd_get_arch_size", "caller": "elfcore_grok_openbsd_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-496", "phase": 2}, "klee-out-497": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-scan_unit_for_symbols-bfd_zalloc.bc", "callee": "bfd_zalloc", "caller": "scan_unit_for_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-497", "phase": 2}, "klee-out-498": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_archive_64_bit_write_armap-bfd_putb64.bc", "callee": "bfd_putb64", "caller": "_bfd_archive_64_bit_write_armap", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-498", "phase": 2}, "klee-out-499": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_private_header_data-bfd_emul_set_maxpagesize.bc", "callee": "bfd_emul_set_maxpagesize", "caller": "_bfd_elf_copy_private_header_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-499", "phase": 2}, "klee-out-500": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_print_private_bfd_data-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "_bfd_elf_print_private_bfd_data", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-500", "phase": 2}, "klee-out-501": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pe_print_ce_compressed_pdata-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "_bfd_pe_print_ce_compressed_pdata", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-501", "phase": 2}, "klee-out-502": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pe_print_private_bfd_data_common-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "_bfd_pe_print_private_bfd_data_common", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-502", "phase": 2}, "klee-out-503": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64_print_ce_compressed_pdata-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "_bfd_pex64_print_ce_compressed_pdata", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-503", "phase": 2}, "klee-out-504": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64_print_private_bfd_data_common-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "_bfd_pex64_print_private_bfd_data_common", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-504", "phase": 2}, "klee-out-505": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_print_symbol-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "bfd_elf_print_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-505", "phase": 2}, "klee-out-506": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_update_compression_header-bfd_putb64.bc", "callee": "bfd_putb64", "caller": "bfd_update_compression_header", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-506", "phase": 2}, "klee-out-507": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_print_symbol-bfd_fprintf_vma.bc", "callee": "bfd_fprintf_vma", "caller": "coff_print_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-507", "phase": 2}, "klee-out-508": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_get_external_symbols-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_coff_get_external_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-508", "phase": 2}, "klee-out-509": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_read_internal_relocs-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_coff_read_internal_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-509", "phase": 2}, "klee-out-510": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_coff_read_string_table-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_coff_read_string_table", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-510", "phase": 2}, "klee-out-511": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_archive_symbol_lookup-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_archive_symbol_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-511", "phase": 2}, "klee-out-512": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_attr_strdup-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_attr_strdup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-512", "phase": 2}, "klee-out-513": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-513", "phase": 2}, "klee-out-514": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_copy_obj_attributes-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_copy_obj_attributes", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-514", "phase": 2}, "klee-out-515": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_get_dynamic_reloc_section-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_get_dynamic_reloc_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-515", "phase": 2}, "klee-out-516": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_get_property-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_get_property", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-516", "phase": 2}, "klee-out-517": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_init_reloc_shdr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_init_reloc_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-517", "phase": 2}, "klee-out-518": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_read_relocs-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_link_read_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-518", "phase": 2}, "klee-out-519": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_dynamic_reloc_section-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_make_dynamic_reloc_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-519", "phase": 2}, "klee-out-520": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_section_from_phdr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_make_section_from_phdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-520", "phase": 2}, "klee-out-521": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_section_from_shdr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_make_section_from_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-521", "phase": 2}, "klee-out-522": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_make_section_from_shdr-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_elf_make_section_from_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-522", "phase": 2}, "klee-out-523": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_set_section_contents-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_elf_set_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-523", "phase": 2}, "klee-out-524": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_slurp_version_tables-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_elf_slurp_version_tables", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-524", "phase": 2}, "klee-out-525": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_object_contents-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elf_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-525", "phase": 2}, "klee-out-526": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_write_object_contents-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_elf_write_object_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-526", "phase": 2}, "klee-out-527": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elfcore_make_pseudosection-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elfcore_make_pseudosection", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-527", "phase": 2}, "klee-out-528": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elfcore_strndup-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_elfcore_strndup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-528", "phase": 2}, "klee-out-529": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_slurp_codeview_record-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_pei_slurp_codeview_record", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-529", "phase": 2}, "klee-out-530": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_swap_sym_in-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_pei_swap_sym_in", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-530", "phase": 2}, "klee-out-531": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pei_write_codeview_record-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_pei_write_codeview_record", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-531", "phase": 2}, "klee-out-532": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_slurp_codeview_record-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_pex64i_slurp_codeview_record", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-532", "phase": 2}, "klee-out-533": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_swap_sym_in-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "_bfd_pex64i_swap_sym_in", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-533", "phase": 2}, "klee-out-534": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_pex64i_write_codeview_record-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_pex64i_write_codeview_record", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-534", "phase": 2}, "klee-out-535": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_merged_section-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_write_merged_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-535", "phase": 2}, "klee-out-536": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_write_stab_strings-bfd_seek.bc", "callee": "bfd_seek", "caller": "_bfd_write_stab_strings", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-536", "phase": 2}, "klee-out-537": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-add_line_info-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "add_line_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-537", "phase": 2}, "klee-out-538": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-add_symbols-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-538", "phase": 2}, "klee-out-539": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_compress_section_contents-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_compress_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-539", "phase": 2}, "klee-out-540": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_compress_section_contents-bfd_update_compression_header.bc", "callee": "bfd_update_compression_header", "caller": "bfd_compress_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-540", "phase": 2}, "klee-out-541": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_core_file_p-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf32_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-541", "phase": 2}, "klee-out-542": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_core_file_p-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf32_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-542", "phase": 2}, "klee-out-543": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_object_p-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf32_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-543", "phase": 2}, "klee-out-544": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_object_p-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf32_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-544", "phase": 2}, "klee-out-545": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_write_relocs-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf32_write_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-545", "phase": 2}, "klee-out-546": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_write_shdrs_and_ehdr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf32_write_shdrs_and_ehdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-546", "phase": 2}, "klee-out-547": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf32_write_shdrs_and_ehdr-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf32_write_shdrs_and_ehdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-547", "phase": 2}, "klee-out-548": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_core_file_p-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf64_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-548", "phase": 2}, "klee-out-549": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_core_file_p-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf64_core_file_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-549", "phase": 2}, "klee-out-550": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_object_p-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf64_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-550", "phase": 2}, "klee-out-551": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_object_p-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf64_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-551", "phase": 2}, "klee-out-552": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_write_relocs-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf64_write_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-552", "phase": 2}, "klee-out-553": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_write_shdrs_and_ehdr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf64_write_shdrs_and_ehdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-553", "phase": 2}, "klee-out-554": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf64_write_shdrs_and_ehdr-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf64_write_shdrs_and_ehdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-554", "phase": 2}, "klee-out-555": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_add_obj_attr_int-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_add_obj_attr_int", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-555", "phase": 2}, "klee-out-556": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_add_obj_attr_int_string-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_add_obj_attr_int_string", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-556", "phase": 2}, "klee-out-557": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_add_obj_attr_string-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_add_obj_attr_string", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-557", "phase": 2}, "klee-out-558": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_final_link-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf_final_link", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-558", "phase": 2}, "klee-out-559": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_get_elf_syms-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf_get_elf_syms", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-559", "phase": 2}, "klee-out-560": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-560", "phase": 2}, "klee-out-561": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-bfd_section_list_clear.bc", "callee": "bfd_section_list_clear", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-561", "phase": 2}, "klee-out-562": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-562", "phase": 2}, "klee-out-563": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_add_symbols-objalloc_free_block.bc", "callee": "objalloc_free_block", "caller": "bfd_elf_link_add_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-563", "phase": 2}, "klee-out-564": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_record_local_dynamic_symbol-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_link_record_local_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-564", "phase": 2}, "klee-out-565": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_set_group_contents-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_set_group_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-565", "phase": 2}, "klee-out-566": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_size_dynsym_hash_dynstr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_size_dynsym_hash_dynstr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-566", "phase": 2}, "klee-out-567": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_string_from_elf_section-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_elf_string_from_elf_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-567", "phase": 2}, "klee-out-568": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_string_from_elf_section-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_elf_string_from_elf_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-568", "phase": 2}, "klee-out-569": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_init_section_decompress_status-bfd_check_compression_header.bc", "callee": "bfd_check_compression_header", "caller": "bfd_init_section_decompress_status", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-569", "phase": 2}, "klee-out-570": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_is_section_compressed_with_header-bfd_check_compression_header.bc", "callee": "bfd_check_compression_header", "caller": "bfd_is_section_compressed_with_header", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-570", "phase": 2}, "klee-out-571": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_make_readable-bfd_section_list_clear.bc", "callee": "bfd_section_list_clear", "caller": "bfd_make_readable", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-571", "phase": 2}, "klee-out-572": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_release-objalloc_free_block.bc", "callee": "objalloc_free_block", "caller": "bfd_release", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-572", "phase": 2}, "klee-out-573": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_section_from_phdr-bfd_seek.bc", "callee": "bfd_seek", "caller": "bfd_section_from_phdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-573", "phase": 2}, "klee-out-574": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_section_from_shdr-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "bfd_section_from_shdr", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-574", "phase": 2}, "klee-out-575": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_bfd_make_debug_symbol-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "coff_bfd_make_debug_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-575", "phase": 2}, "klee-out-576": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_get_normalized_symtab-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "coff_get_normalized_symtab", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-576", "phase": 2}, "klee-out-577": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_get_normalized_symtab-bfd_seek.bc", "callee": "bfd_seek", "caller": "coff_get_normalized_symtab", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-577", "phase": 2}, "klee-out-578": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_object_p-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "coff_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-578", "phase": 2}, "klee-out-579": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_real_object_p-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "coff_real_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-579", "phase": 2}, "klee-out-580": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_renumber_symbols-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "coff_renumber_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-580", "phase": 2}, "klee-out-581": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_linenumbers-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "coff_write_linenumbers", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-581", "phase": 2}, "klee-out-582": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_linenumbers-bfd_seek.bc", "callee": "bfd_seek", "caller": "coff_write_linenumbers", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-582", "phase": 2}, "klee-out-583": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_symbols-bfd_seek.bc", "callee": "bfd_seek", "caller": "coff_write_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-583", "phase": 2}, "klee-out-584": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-decode_line_info-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "decode_line_info", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-584", "phase": 2}, "klee-out-585": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_fake_sections-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elf_fake_sections", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-585", "phase": 2}, "klee-out-586": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_check_versioned_symbol-bfd_seek.bc", "callee": "bfd_seek", "caller": "elf_link_check_versioned_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-586", "phase": 2}, "klee-out-587": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_link_read_relocs_from_section-bfd_seek.bc", "callee": "bfd_seek", "caller": "elf_link_read_relocs_from_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-587", "phase": 2}, "klee-out-588": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elf_parse_notes-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elf_parse_notes", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-588", "phase": 2}, "klee-out-589": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_freebsd_note-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_freebsd_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-589", "phase": 2}, "klee-out-590": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_netbsd_note-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_netbsd_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-590", "phase": 2}, "klee-out-591": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_note-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-591", "phase": 2}, "klee-out-592": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_nto_note-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_nto_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-592", "phase": 2}, "klee-out-593": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_nto_regs-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_nto_regs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-593", "phase": 2}, "klee-out-594": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_openbsd_note-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_openbsd_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-594", "phase": 2}, "klee-out-595": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-elfcore_grok_spu_note-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "elfcore_grok_spu_note", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-595", "phase": 2}, "klee-out-596": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-read_attribute_value-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "read_attribute_value", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-596", "phase": 2}, "klee-out-597": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-read_rangelist-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "read_rangelist", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-597", "phase": 2}, "klee-out-598": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-scan_unit_for_symbols-bfd_alloc.bc", "callee": "bfd_alloc", "caller": "scan_unit_for_symbols", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-598", "phase": 2}, "klee-out-599": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_archive_symbol_lookup-bfd_release.bc", "callee": "bfd_release", "caller": "_bfd_elf_archive_symbol_lookup", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-599", "phase": 2}, "klee-out-600": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_compute_section_file_positions-bfd_release.bc", "callee": "bfd_release", "caller": "_bfd_elf_compute_section_file_positions", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-600", "phase": 2}, "klee-out-601": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-_bfd_elf_link_read_relocs-bfd_release.bc", "callee": "bfd_release", "caller": "_bfd_elf_link_read_relocs", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-601", "phase": 2}, "klee-out-602": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_compress_section_contents-bfd_release.bc", "callee": "bfd_release", "caller": "bfd_compress_section_contents", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-602", "phase": 2}, "klee-out-603": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_link_record_local_dynamic_symbol-bfd_release.bc", "callee": "bfd_release", "caller": "bfd_elf_link_record_local_dynamic_symbol", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-603", "phase": 2}, "klee-out-604": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-bfd_elf_string_from_elf_section-bfd_release.bc", "callee": "bfd_release", "caller": "bfd_elf_string_from_elf_section", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-604", "phase": 2}, "klee-out-605": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_get_normalized_symtab-bfd_release.bc", "callee": "bfd_release", "caller": "coff_get_normalized_symtab", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-605", "phase": 2}, "klee-out-606": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_object_p-bfd_release.bc", "callee": "bfd_release", "caller": "coff_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-606", "phase": 2}, "klee-out-607": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_real_object_p-bfd_release.bc", "callee": "bfd_release", "caller": "coff_real_object_p", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-607", "phase": 2}, "klee-out-608": {"bcfile": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/bitcode/chain-coff_write_linenumbers-bfd_release.bc", "callee": "bfd_release", "caller": "coff_write_linenumbers", "folder": "/home/ognawala/icse-evals-2018/binutils/2018-08-09-10-43-46/klee/klee-out-608", "phase": 2}
